H5MD: a structured, efficient, and portable file format for molecular data

We propose a new file format named "H5MD" for storing molecular simulation data, such as trajectories of particle positions and velocities, along with thermodynamic observables that are monitored during the course of the simulation. H5MD files are HDF5 (Hierarchical Data Format) files with a specific hierarchy and naming scheme. Thus, H5MD inherits many benefits of HDF5, e.g., structured layout of multi-dimensional datasets, data compression, fast and parallel I/O, and portability across many programming languages and hardware platforms. H5MD files are self-contained and foster the reproducibility of scientific data and the interchange of data between researchers using different simulation programs and analysis software. In addition, the H5MD specification can serve for other kinds of data (e.g. experimental data) and is extensible to supplemental data, or may be part of an enclosing file structure.

==> pyh5md-0.1/licenses/h5py.txt <==
Copyright Notice and Statement for the h5py Project
===================================================

    Copyright (c) 2008-2013 Andrew Collette and contributors
    http://www.h5py.org
    All rights reserved.

    Redistribution and use in source and binary forms, with or without
    modification, are permitted provided that the following conditions are
    met:

    a. Redistributions of source code must retain the above copyright
       notice, this list of conditions and the following disclaimer.

    b. Redistributions in binary form must reproduce the above copyright
       notice, this list of conditions and the following disclaimer in the
       documentation and/or other materials provided with the
       distribution.

    c. Neither the name of the author nor the names of contributors may 
       be used to endorse or promote products derived from this software 
       without specific prior written permission.

    THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS
    "AS IS" AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT
    LIMITED TO, THE IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR
    A PARTICULAR PURPOSE ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT
    OWNER OR CONTRIBUTORS BE LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL,
    SPECIAL, EXEMPLARY, OR CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT
    LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR SERVICES; LOSS OF USE,
    DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER CAUSED AND ON ANY
    THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY, OR TORT
    (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE
    OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.

